BRIGHT: A globally distributed multimodal building damage assessment dataset with very-high-resolution for all-weather disaster response

Disaster events occur around the world and cause significant damage to human life and property. Earth observation (EO) data enables rapid and comprehensive building damage assessment (BDA), an essential capability in the aftermath of a disaster to reduce human casualties and to inform disaster relief efforts. Recent research focuses on the development of AI models to achieve accurate mapping of unseen disaster events, mostly using optical EO data. However, solutions based on optical data are limited to clear skies and daylight hours, preventing a prompt response to disasters. Integrating multimodal (MM) EO data, particularly the combination of optical and SAR imagery, makes it possible to provide all-weather, day-and-night disaster responses. Despite this potential, the development of robust multimodal AI models has been constrained by the lack of suitable benchmark datasets. In this paper, we present a BDA dataset using veRy-hIGH-resoluTion optical and SAR imagery (BRIGHT) to support AI-based all-weather disaster response. To the best of our knowledge, BRIGHT is the first open-access, globally distributed, event-diverse MM dataset specifically curated to support AI-based disaster response. It covers five types of natural disasters and two types of man-made disasters across 14 regions worldwide, with a particular focus on developing countries where external assistance is most needed. The optical and SAR imagery in BRIGHT, with a spatial resolution between 0.3-1 meters, provides detailed representations of individual buildings, making it ideal for precise BDA. In our experiments, we have tested seven advanced AI models trained with our BRIGHT to validate the transferability and robustness. The dataset and code are available at https://github.com/ChenHongruixuan/BRIGHT. BRIGHT also serves as the official dataset for the 2025 IEEE GRSS Data Fusion Contest.

==> README_copernicus_package_7_11.txt <==
File: README_copernicus_package_7_11.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.11, 9 April 2025
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2025 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.26, 14 March 2025
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 9 March 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
